Robust Control Policies given Formal Specifications in Uncertain Environments

We consider robust control synthesis for linear systems with complex specifications that are affected by uncertain disturbances. This work is motivated by autonomous systems interacting with partially known, time-varying environments. Given a specification in bounded linear temporal logic, we propose a method to synthesize control policies that fulfill the specification for all considered disturbances, where the disturbances affect the atomic propositions of the specification. Our approach relies on introducing affine disturbance feedback policies and casting the problem as a bilinear optimization problem. We introduce an inner approximation of the constraint set leading to a mixed-integer quadratic program that can be solved using general-purpose solvers. The framework is demonstrated on a numerical case study with applications to autonomous driving.

==> run_13_final.tikz <==
\begin{tikzpicture}[scale=1,cap=round]
\tikzstyle{dashed}=[dash pattern=on 4pt off 8pt]
\begin{axis}[
	every outer x axis line/.append style={white!20!black},
	every x tick label/.append style={font=\color{white!20!black}},
	xmin=0,
	xmax=38,
	ymin=-3.5,
	ymax=5,
	ylabel={$x_2$},
	ylabel near ticks,
	%axis on top,
	axis background/.style={fill=white},
	axis x line*=bottom,
	axis y line=left,
	width = 4.5in, height = 0.8289in, scale only axis]
	\filldraw[color=lightred,pattern color=verylightred,line width = 2pt,pattern=north west lines] (axis cs:0,3.5) rectangle (axis cs:11.52,0);
	\node at (axis cs:9.267,1.75) {\includegraphics[width=1.45cm,height=0.6cm]{car.png}};
	\filldraw[color=lightred,pattern color=verylightred,line width = 2pt,pattern=north west lines] (axis cs:26.48,3.5) rectangle (axis cs:38,0);
	\node at (axis cs:28.73,1.75) {\includegraphics[width=1.45cm,height=0.6cm]{car.png}};
	\filldraw[color=lightred,pattern color=verylightred,line width = 2pt,pattern=north west lines] (axis cs:0,-3.5) rectangle (axis cs:11.11,0);
	\node at (axis cs:2.111,-1.75) {\includegraphics[width=5.6cm]{truck.png}};
	\filldraw[color=lightgreen,fill=verylightgreen,line width = 2pt] (axis cs:13.77,1) rectangle (axis cs:24.23,2.5);
	\addplot[domain=0:38,color=black,line width = 2pt] {-3.5};
	\addplot[domain=0:38,color=black,line width = 1pt] {3.5};
	\addplot[domain=0:38,color=black,line width = 3pt, dashed] {0};
	\addplot[color=blue,mark=x,line width = 2.0pt,forget plot]
		table[row sep=crcr]{
			4.5    -1.75\\
			5.09556    -1.75882\\
			5.75911    -1.78794\\
			6.49067    -1.81872\\
			7.29022    -1.83253\\
			8.15654    -1.8107\\
			9.08127    -1.73461\\
			10.0493    -1.58559\\
			11.0435    -1.34502\\
			12.0452    -1\\
			13.0333    -0.550803\\
			13.9912    -0.029743\\
			14.9139    0.506188\\
			15.8035    1\\
		};
	\node[rotate=27] at (axis cs:15.8,1) {\includegraphics[width=1.45cm,height=0.6cm]{car.png}};
\end{axis}
\end{tikzpicture}


==> run_20_final.tikz <==
\begin{tikzpicture}[scale=1,cap=round]
\tikzstyle{dashed}=[dash pattern=on 4pt off 8pt]
\begin{axis}[
	every outer x axis line/.append style={white!20!black},
	every x tick label/.append style={font=\color{white!20!black}},
	xmin=0,
	xmax=38,
	ymin=-3.5,
	ymax=5,
	xlabel={$x_1$},
	ylabel={$x_2$},
	ylabel near ticks,
	%axis on top,
	axis background/.style={fill=white},
	axis x line*=bottom,
	axis y line=left,
	width = 4.5in, height = 0.8289in, scale only axis]
	\filldraw[color=lightred,pattern color=verylightred,line width = 2pt,pattern=north west lines] (axis cs:0,3.5) rectangle (axis cs:14.08,0);
	\node at (axis cs:11.83,1.75) {\includegraphics[width=1.45cm,height=0.6cm]{car.png}};
	\filldraw[color=lightred,pattern color=verylightred,line width = 2pt,pattern=north west lines] (axis cs:23.92,3.5) rectangle (axis cs:38,0);
	\node at (axis cs:26.17,1.75) {\includegraphics[width=1.45cm,height=0.6cm]{car.png}};
	\filldraw[color=lightred,pattern color=verylightred,line width = 2pt,pattern=north west lines] (axis cs:0,-3.5) rectangle (axis cs:18.89,0);
	\node at (axis cs:9.889,-1.75) {\includegraphics[width=5.6cm]{truck.png}};
	\filldraw[color=lightgreen,fill=verylightgreen,line width = 2pt] (axis cs:16.33,1) rectangle (axis cs:21.67,2.5);
	\addplot[domain=0:38,color=black,line width = 2pt] {-3.5};
	\addplot[domain=0:38,color=black,line width = 1pt] {3.5};
	\addplot[domain=0:38,color=black,line width = 3pt, dashed] {0};
	\addplot[color=blue,mark=x,line width = 2.0pt,forget plot]
		table[row sep=crcr]{
			4.5    -1.75\\
			5.09556    -1.75882\\
			5.75911    -1.78794\\
			6.49067    -1.81872\\
			7.29022    -1.83253\\
			8.15654    -1.8107\\
			9.08127    -1.73461\\
			10.0493    -1.58559\\
			11.0435    -1.34502\\
			12.0452    -1\\
			13.0333    -0.550803\\
			13.9912    -0.029743\\
			14.9139    0.506188\\
			15.8035    1\\
			16.6621    1.41206\\
			17.4919    1.73746\\
			18.2955    1.98863\\
			19.0752    2.17803\\
			19.834    2.31809\\
			20.5746    2.42127\\
			21.3    2.5\\
		};
	\node[rotate=1] at (axis cs:21.3,2.5) {\includegraphics[width=1.45cm,height=0.6cm]{car.png}};
\end{axis}
\end{tikzpicture}


==> run_6_final.tikz <==
\begin{tikzpicture}[scale=1,cap=round]
\tikzstyle{dashed}=[dash pattern=on 4pt off 8pt]
\begin{axis}[
	every outer x axis line/.append style={white!20!black},
	every x tick label/.append style={font=\color{white!20!black}},
	xmin=0,
	xmax=38,
	ymin=-3.5,
	ymax=5,
	ylabel={$x_2$},
	ylabel near ticks,
	%axis on top,
	axis background/.style={fill=white},
	axis x line*=bottom,
	axis y line=left,
	width = 4.5in, height = 0.8289in, scale only axis]
	\filldraw[color=lightred,pattern color=verylightred,line width = 2pt,pattern=north west lines] (axis cs:0,3.5) rectangle (axis cs:8.95,0)	 node[near start,below,red]{car 1};
	\node at (axis cs:6.7,1.75) {\includegraphics[width=1.45cm,height=0.6cm]{car.png}};
	\filldraw[color=lightred,pattern color=verylightred,line width = 2pt,pattern=north west lines] (axis cs:29.05,3.5) rectangle (axis cs:38,0)	 node[near end,above,red]{car 2};
	\node at (axis cs:31.3,1.75) {\includegraphics[width=1.45cm,height=0.6cm]{car.png}};
	\filldraw[color=lightred,pattern color=verylightred,line width = 2pt,pattern=north west lines] (axis cs:0,-3.5) rectangle (axis cs:3.333,0);
	\node at (axis cs:-5.667,-1.75) {\includegraphics[width=5.6cm]{truck.png}};
	\filldraw[color=lightgreen,fill=verylightgreen,line width = 2pt] (axis cs:11.2,1) rectangle (axis cs:26.8,2.5)	 node[midway,green]{effective goal};
	\addplot[domain=0:38,color=black,line width = 2pt] {-3.5};
	\addplot[domain=0:38,color=black,line width = 1pt] {3.5};
	\addplot[domain=0:38,color=black,line width = 3pt, dashed] {0};
	\addplot[color=blue,mark=x,line width = 2.0pt,forget plot]
		table[row sep=crcr]{
			4.5    -1.75\\
			5.09556    -1.75882\\
			5.75911    -1.78794\\
			6.49067    -1.81872\\
			7.29022    -1.83253\\
			8.15654    -1.8107\\
			9.08127    -1.73461\\
		};
	\node[rotate=4.704] at (axis cs:9.081,-1.735) {\includegraphics[width=1.45cm,height=0.6cm]{car.png}};
\end{axis}
\end{tikzpicture}

